RAVEL-KV: Request-Level Analysis of Violation Events in KV-Cache Compression

Key--value (KV) cache compression reduces the memory cost of long-context large language model (LLM) inference, yet average task scores can obscure request-level failures. We present RAVEL-KV, a controlled request-level characterization of heterogeneous KV-cache compression. We evaluate 27,951 Mistral-7B-Instruct v0.2 generations over 1,331 LongBench requests, nine tasks, four compression mechanisms, and five retained-token budgets. At a FullKV-relative quality-loss tolerance of 0.10, 16.26% of compressed request--configuration pairs violate the threshold, with failures strongly dependent on mechanism and budget. A lightweight predictor identifies these violations before compressed execution, achieving 0.8719\pm0.0026 AUROC and 0.5941\pm0.0098 AUPRC across five repeated request-grouped evaluations. A request-wise oracle achieves 94.17% mean nominal retained-token saving with zero violations, revealing substantial adaptive-execution headroom. These results motivate treating KV-cache compression as a request-level risk problem rather than solely an average-quality problem.

==> draft_evidence.json <==
{
  "requests": 1331,
  "tasks": 9,
  "configs": 21,
  "task_config_cells": 189,
  "generations": 27951,
  "compressed_rows": 26620,
  "delta": 0.1,
  "violation_rate": 0.16258452291510142,
  "risk": {
    "auroc_mean": 0.8718945263720348,
    "auroc_std": 0.0025708795237675336,
    "auprc_mean": 0.5941049710359462,
    "auprc_std": 0.009768321377213333,
    "brier_mean": 0.09441412709233879,
    "brier_std": 0.0013715105103091778,
    "nll_mean": 0.3139438624711711,
    "nll_std": 0.0040147886729290806,
    "ece15_mean": 0.03233408019833286,
    "ece15_std": 0.0026510550463110867
  },
  "oracle": {
    "mean_nominal_saving": 0.9417200368397602,
    "violation_rate": 0.0,
    "fallback_rate": 0.0015026296018031556
  },
  "metakv_style_diagnostic": {
    "mean_nominal_saving": 0.955731459649548,
    "violation_rate": 0.15777610818933133
  },
  "in_progress": [
    "DynamicKV matched-budget evaluation",
    "additional model-scale checks"
  ]
}


==> plot_data_quality_saving.csv <==
method,budget,mean_quality,nominal_saving
FullKV,Full,0.5114748159292155,0.0
snapkv,4096,0.508864801037603,0.41691473277926805
snapkv,2048,0.5066846754257952,0.6633098885947031
snapkv,1024,0.49775600719697877,0.8304134665692505
snapkv,512,0.4870913123454098,0.9152067332846252
snapkv,256,0.4633124069139578,0.9576033666423127
pyramidkv,4096,0.506084013953912,0.41691473277926805
pyramidkv,2048,0.5038716747205927,0.6633098885947031
pyramidkv,1024,0.4943413614793517,0.8304134665692505
pyramidkv,512,0.4835870675521218,0.9152067332846252
pyramidkv,256,0.45954115565526354,0.9576033666423127
adakv,4096,0.5089524496888358,0.41691473277926805
adakv,2048,0.5036278769067746,0.6633098885947031
adakv,1024,0.49847111885431233,0.8304134665692505
adakv,512,0.4868873457030392,0.9152067332846252
adakv,256,0.4741862621814682,0.9576033666423127
l2norm,4096,0.411298582386512,0.41691473277926805
l2norm,2048,0.3183557337418172,0.6633098885947031
l2norm,1024,0.23352745497642255,0.8304134665692505
l2norm,512,0.17453634381234956,0.9152067332846252
l2norm,256,0.1380955099389787,0.9576033666423127


==> plot_data_risk_cv.csv <==
repeat,AUROC,AUPRC
1,0.8685268610076375,0.5772688237176984
2,0.8728338361813776,0.5974006484092235
3,0.8755014937016437,0.6027657846156667
4,0.8718099169301554,0.5970180059701528
5,0.8708005240393593,0.5960715924669896

